Exploring the role of composition and mass-loading on the properties of hadronic jets

Astrophysical jets are relativistic outflows that remain collimated for remarkably many orders of magnitude. Despite decades of research, the origin of cosmic rays (CRs) remains unclear, but jets launched by both supermassive black holes in the centre of galaxies and stellar-mass black holes harboured in X-ray binaries (BHXBs) are among the candidate sources for CR acceleration. When CRs accelerate in astrophysical jets, they initiate particle cascades that form {\gamma}-rays and neutrinos. In the so-called hadronic scenario, the population of accelerated CRs requires a significant amount of energy to properly explain the spectral constraints similarly to a purely leptonic scenario. The amount of energy required often exceeds the Eddington limit, or even the total energy available within the jets. The exact energy source for the accelerated protons is unclear, but due to energy conservation along the jets, it is believed to come from the jet itself via transfer of energy from the magnetic fields, or kinetic energy from the outflow. To address this hadronic energy issue and to self-consistently evolve the energy flux along the flows, we explore a novel treatment for including hadronic content, in which instabilities along the jet/wind border play a critical role. We discuss the impact of the different jet composition on the jet dynamics for a pair dominated and an electron-proton jet, and consequently the emitted spectrum, accounting for both leptonic and hadronic processes. Finally, we discuss the implications of this mass-loading scenario to address the proton energy issue.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
